Two-Spacecraft Detection of Short-period Decayless Kink Oscillations of Solar Coronal Loops

Decayless kink oscillations of an ensemble of loops are captured simultaneously by the High Resolution Imager (HRI) of the Extreme Ultraviolet Imager (EUI) and the Atmospheric Imaging Assembly (AIA) from 22:58 UT on 5 November to 00:27 UT on 6 November 2021. Oscillations are analysed by processing image sequences taken by the two instruments with a motion magnification technique. The analysed loops are around 51 Mm in length, and oscillate with short periods of 1-3 min (1.6 min in average) and displacement amplitudes of 27-83 km. The signals recorded by AIA are delayed by 66 s as compared to HRI, which coincides with the light travel time difference from the Sun to each instrument. After correction of this time difference, the cross-correlation coefficient between the signals from the two data varies from 0.82 to 0.97, indicating that they are well consistent. This work confirms that HRI sees the same oscillations as AIA, which is the necessary first step before proceeding to the detection of shorter time scales by EUI. In addition, our results indicate the robustness of the de-jittering procedure in the study of kink oscillations with HRI.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
